Specification and Verification with the TLA+ Trifecta: TLC, Apalache, and TLAPS

Using an algorithm due to Safra for distributed termination detection as a running example, we present the main tools for verifying specifications written in TLA+. Examining their complementary strengths and weaknesses, we suggest a workflow that supports different types of analysis and that can be adapted to the desired degree of confidence.

==> fig/atd-bmc.csv <==
len,sec3,sec4,sec5,sec6
5,3,4,5,6
7,4,5,14,16
10,9,12,276,448
13,21,30,NaN,NaN
16,50,83,NaN,NaN
20,137,252,NaN,NaN


==> fig/atd-inv.csv <==
len,secN
5,3
10,3
20,3
40,5
60,8
100,21

